The delay of shock breakout due to circumstellar material seen in most Type II Supernovae

Type II supernovae (SNe) originate from the explosion of hydrogen-rich supergiant massive stars. Their first electromagnetic signature is the shock breakout, a short-lived phenomenon which can last from hours to days depending on the density at shock emergence. We present 26 rising optical light curves of SN II candidates discovered shortly after explosion by the High cadence Transient Survey (HiTS) and derive physical parameters based on hydrodynamical models using a Bayesian approach. We observe a steep rise of a few days in 24 out of 26 SN II candidates, indicating the systematic detection of shock breakouts in a dense circumstellar matter consistent with a mass loss rate $\dot{M} > 10^{-4} M_\odot yr^{-1}$ or a dense atmosphere. This implies that the characteristic hour timescale signature of stellar envelope SBOs may be rare in nature and could be delayed into longer-lived circumstellar material shock breakouts in most Type II SNe.

==> files.txt <==
15I_Hsiao.pdf: Sup. Figure 3
15I_Moriya.pdf: Sup. Figure 3
15K_Hsiao.pdf: Sup. Figure 3
15K_Moriya.pdf: Sup. Figure 3
Av_hist_HiTS.pdf: Sup. Figure 7
beta_efficiency.pdf: Sup. Figure 5
beta_hist_HiTS.pdf: Sup. Figure 6
betavslog10mdot_HiTS.pdf: Figure 4
classification.pdf: Figure 1
Corner.pdf: Sup. Figure 2
Figure3.pdf
interpolation_beta.pdf: Figure 3
interpolation_energy.pdf: Figure 3
interpolation_log10mdot.pdf: Figure 3
interpolation_logAv.pdf: Figure 3
interpolation_logz.pdf: Figure 3
interpolation_mass.pdf: Figure 3
LCs_corrected.pdf: Figure 2
log10mdot_efficiency.pdf: Sup. Figure 5
log10mdot_hist_HiTS.pdf: Sup. Figure 6
log10mdotvsz_HiTS.pdf: Sup. Figure 8
otherSN.pdf: Figure 5
SNeIICSM+methods.tex: tex file
SNHiTS14B_snid.pdf: Sup. Figure 1
SNHiTS14C_snid.pdf: Sup. Figure 1
texp14_hist_HiTS.pdf: Sup. Figure 4
texp15_hist_HiTS.pdf: Sup. Figure 4
z_hist_HiTS.pdf: Sup. Figure 7

